Tisane: Authoring Statistical Models via Formal Reasoning from Conceptual and Data Relationships

Proper statistical modeling incorporates domain theory about how concepts relate and details of how data were measured. However, data analysts currently lack tool support for recording and reasoning about domain assumptions, data collection, and modeling choices in an integrated manner, leading to mistakes that can compromise scientific validity. For instance, generalized linear mixed-effects models (GLMMs) help answer complex research questions, but omitting random effects impairs the generalizability of results. To address this need, we present Tisane, a mixed-initiative system for authoring generalized linear models with and without mixed-effects. Tisane introduces a study design specification language for expressing and asking questions about relationships between variables. Tisane contributes an interactive compilation process that represents relationships in a graph, infers candidate statistical models, and asks follow-up questions to disambiguate user queries to construct a valid model. In case studies with three researchers, we find that Tisane helps them focus on their goals and assumptions while avoiding past mistakes.

==> figures/resid_plot.csv <==
x,y
0.9691102131031395,0.943275034270378
2.288088363869849,0.6424506005824774
-4.762752238646856,-0.009684569289810008
-3.0631165710939285,1.2612405013951897
-1.8667432692493122,1.0769793183948375
0.6414462781152274,0.11228774469985463
0.4444103546677898,1.2116758723702798
-1.2177681146370123,0.3894512840157934
6.188841563160042,-0.4643760853187264
2.934344471003866,1.4166612699962797
-1.3752864250993717,0.9047636553796766
-1.0956354368564196,0.721442382813013
0.4898952694751397,-1.1905784519322737
-6.02846857491603,-1.5199322182095996
-2.7345673795230026,-0.6810943121366664
4.460722307690487,0.12434822432899505
2.5555878051483756,0.3406621449506135
3.563877321927423,-0.26566984529852217
5.092996380403164,0.3679236288149561
4.996860601714825,-0.08117816828998334
-1.8849543378733258,-0.2918942817175674
1.7898540893481294,0.3283918448518144
-0.6040547605365724,-1.2726016302509204
-3.5909378374574428,-0.40694252499660355
-2.313430354962345,-0.37382490111651323
-3.3701883870262828,-0.4057759328880085
-0.3807294851398692,-0.8200586112156356
0.6992012442971893,2.2601457187613003
-2.693324333240769,-1.7538396842792727
-1.1839239004753033,-0.1796264803833275
-4.478645928627211,-1.2212016724742933
-2.0122039654059596,1.312751103136218
0.506683455882493,0.15138560858977915
-0.7200481616955389,-0.3550824824588477
-1.0734346645316717,0.4405205400743516
-1.560378011655327,0.972389715543946
-2.4712524612301263,0.41140211858302206
-1.7711780892340432,2.137651392440736
4.504270137096968,0.054238638568891204
0.9913096073250758,-2.3321811343198005
-5.567318317593292,1.1517625320151326
2.1356728972110472,0.7315630340348332
-2.5691672210008702,-1.3832771098861059
0.5198456460485236,0.4386114807508417
1.6221416635044532,0.32503731399610475
-1.7451688649298955,2.21393568820131
-1.0601832812004854,-0.08106693422266636
-3.0139595693564987,0.9140934126665174
-3.056416869200631,0.33035202819158827
3.5427096597249443,-0.10038530611238446


==> output/interaction_effects.txt <==
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      344
Model Family:                Gaussian   Df Model:                           41
Link Function:               identity   Scale:                          6.3773
Method:                          IRLS   Log-Likelihood:                -883.06
Date:                Fri, 17 Dec 2021   Deviance:                       2193.8
Time:                        08:50:58   Pearson chi2:                 2.19e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
=============================================================================================
                                coef    std err          z      P>|z|      [0.025      0.975]
---------------------------------------------------------------------------------------------
Intercept                     6.7564      1.230      5.493      0.000       4.346       9.167
treatment[T.1]               -3.3941      1.326     -2.560      0.010      -5.992      -0.796
group[T.10]                  -1.4743      1.156     -1.276      0.202      -3.739       0.791
group[T.11]                   2.8246      1.309      2.157      0.031       0.258       5.391
group[T.12]                  -0.6447      1.273     -0.506      0.613      -3.139       1.850
group[T.13]                   1.0823      1.208      0.896      0.370      -1.285       3.450
group[T.14]                   0.5382      1.036      0.519      0.603      -1.493       2.569
group[T.15]                  -0.6513      1.111     -0.586      0.558      -2.828       1.525
group[T.16]                  -2.5088      1.309     -1.916      0.055      -5.075       0.058
group[T.17]                   2.5759      0.760      3.388      0.001       1.086       4.066
group[T.18]                  -1.5283      0.932     -1.639      0.101      -3.356       0.299
group[T.19]                  -1.2166      0.696     -1.749      0.080      -2.580       0.147
group[T.2]                    2.2814      1.161      1.965      0.049       0.006       4.557
group[T.20]                   4.9298      0.955      5.159      0.000       3.057       6.802
group[T.21]                  -1.5234      1.123     -1.356      0.175      -3.725       0.678
group[T.22]                  -1.5796      0.827     -1.910      0.056      -3.200       0.041
group[T.23]                  -1.4608      0.832     -1.757      0.079      -3.091       0.169
group[T.24]                  -0.1671      0.830     -0.201      0.840      -1.793       1.459
group[T.25]                  -0.6510      0.786     -0.828      0.408      -2.192       0.890
group[T.26]                   0.3017      0.827      0.365      0.715      -1.318       1.922
group[T.27]                  -0.1268      0.722     -0.176      0.861      -1.542       1.289
group[T.28]                   1.2659      1.004      1.260      0.208      -0.703       3.234
group[T.29]                   0.3732      1.005      0.371      0.710      -1.597       2.343
group[T.3]                   -0.7927      1.140     -0.695      0.487      -3.027       1.442
group[T.30]                  -1.4797      1.099     -1.346      0.178      -3.634       0.675
group[T.31]                  -0.4133      0.728     -0.567      0.570      -1.841       1.014
group[T.32]                  -1.0431      0.684     -1.525      0.127      -2.383       0.297
group[T.33]                   1.8968      0.826      2.296      0.022       0.277       3.516
group[T.34]                   0.2582      0.751      0.344      0.731      -1.214       1.730
group[T.35]                   1.1088      0.751      1.476      0.140      -0.364       2.581
group[T.36]                  -2.1917      0.671     -3.268      0.001      -3.506      -0.877
group[T.37]                  -0.6046      0.673     -0.898      0.369      -1.924       0.715
group[T.38]                   1.8253      1.004      1.817      0.069      -0.143       3.794
group[T.39]                  -3.1771      0.881     -3.606      0.000      -4.904      -1.450
group[T.4]                   -3.3590      1.273     -2.639      0.008      -5.854      -0.864
group[T.40]                  -0.7665      0.697     -1.099      0.272      -2.133       0.600
group[T.5]                    1.0406      1.313      0.792      0.428      -1.534       3.615
group[T.6]                    0.3158      1.048      0.301      0.763      -1.739       2.371
group[T.7]                   -0.8642      1.057     -0.817      0.414      -2.936       1.208
group[T.8]                   -2.3044      1.104     -2.087      0.037      -4.469      -0.140
group[T.9]                   -2.5921      1.088     -2.383      0.017      -4.724      -0.460
motivation                    2.2961      0.223     10.308      0.000       1.860       2.733
treatment[T.1]:motivation     1.3476      0.285      4.726      0.000       0.789       1.906
=============================================================================================

-------
Formula: pounds_lost~treatment+motivation+treatment*motivation+(1|group)

Family: gaussian	 Inference: parametric

Number of observations: 386	 Groups: {'group': 40.0}

Log-likelihood: -933.969 	 AIC: 1867.937

Random effects:

                 Name    Var    Std
group     (Intercept)  2.158  1.469
Residual               6.402  2.530

No random effect correlations specified

Fixed effects:

                       Estimate  2.5_ci  97.5_ci     SE       DF  T-stat  P-val  Sig
(Intercept)               6.118   4.358    7.878  0.898  305.432   6.813  0.000  ***
treatment1               -3.167  -5.373   -0.960  1.126  285.383  -2.813  0.005   **
motivation                2.345   1.915    2.776  0.220  360.872  10.669  0.000  ***
treatment1:motivation     1.373   0.824    1.921  0.280  366.100   4.905  0.000  ***

==> output/no_interaction_effects.txt <==
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      345
Model Family:                Gaussian   Df Model:                           40
Link Function:               identity   Scale:                          6.7717
Method:                          IRLS   Log-Likelihood:                -895.20
Date:                Fri, 17 Dec 2021   Deviance:                       2336.2
Time:                        08:50:58   Pearson chi2:                 2.34e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
==================================================================================
                     coef    std err          z      P>|z|      [0.025      0.975]
----------------------------------------------------------------------------------
Intercept          3.3020      1.019      3.239      0.001       1.304       5.300
treatment[T.1]     1.6284      0.817      1.994      0.046       0.028       3.229
group[T.10]       -0.5696      1.174     -0.485      0.628      -2.871       1.732
group[T.11]        3.2632      1.346      2.424      0.015       0.625       5.901
group[T.12]        0.3423      1.294      0.265      0.791      -2.194       2.878
group[T.13]        1.6580      1.238      1.339      0.181      -0.769       4.085
group[T.14]        0.9220      1.064      0.866      0.386      -1.164       3.008
group[T.15]       -0.1877      1.140     -0.165      0.869      -2.422       2.046
group[T.16]       -2.0701      1.346     -1.538      0.124      -4.708       0.568
group[T.17]        3.0606      0.776      3.943      0.000       1.539       4.582
group[T.18]       -1.4459      0.961     -1.505      0.132      -3.329       0.437
group[T.19]       -1.2092      0.717     -1.687      0.092      -2.614       0.196
group[T.2]         2.4459      1.196      2.045      0.041       0.102       4.790
group[T.20]        5.6873      0.971      5.859      0.000       3.785       7.590
group[T.21]       -0.6758      1.143     -0.591      0.554      -2.916       1.564
group[T.22]       -1.3388      0.851     -1.574      0.115      -3.006       0.328
group[T.23]       -1.0450      0.852     -1.226      0.220      -2.715       0.625
group[T.24]        0.1904      0.851      0.224      0.823      -1.478       1.859
group[T.25]       -0.4335      0.809     -0.536      0.592      -2.019       1.152
group[T.26]        0.3674      0.852      0.431      0.666      -1.302       2.037
group[T.27]       -0.1194      0.744     -0.160      0.872      -1.578       1.339
group[T.28]        1.3608      1.035      1.315      0.188      -0.667       3.389
group[T.29]        0.3806      1.036      0.367      0.713      -1.650       2.411
group[T.3]        -0.2170      1.168     -0.186      0.853      -2.506       2.072
group[T.30]       -1.1573      1.130     -1.024      0.306      -3.373       1.058
group[T.31]        0.0317      0.744      0.043      0.966      -1.427       1.490
group[T.32]       -1.2982      0.702     -1.848      0.065      -2.675       0.078
group[T.33]        2.0209      0.851      2.375      0.018       0.353       3.689
group[T.34]        0.4088      0.773      0.529      0.597      -1.107       1.924
group[T.35]        1.3071      0.773      1.691      0.091      -0.208       2.822
group[T.36]       -2.0343      0.690     -2.947      0.003      -3.387      -0.681
group[T.37]       -0.6348      0.694     -0.915      0.360      -1.994       0.725
group[T.38]        2.0077      1.034      1.941      0.052      -0.019       4.035
group[T.39]       -3.3666      0.907     -3.712      0.000      -5.144      -1.589
group[T.4]        -2.3720      1.294     -1.833      0.067      -4.908       0.164
group[T.40]       -0.4360      0.715     -0.610      0.542      -1.837       0.965
group[T.5]         1.6163      1.348      1.199      0.230      -1.025       4.257
group[T.6]         0.5978      1.079      0.554      0.579      -1.516       2.712
group[T.7]        -0.2884      1.082     -0.267      0.790      -2.409       1.832
group[T.8]        -2.1399      1.137     -1.881      0.060      -4.369       0.089
group[T.9]        -2.1534      1.117     -1.928      0.054      -4.342       0.036
motivation         3.1186      0.143     21.765      0.000       2.838       3.399
=============================================================================================

-------
Formula: pounds_lost~treatment+motivation+(1|group)

Family: gaussian	 Inference: parametric

Number of observations: 386	 Groups: {'group': 40.0}

Log-likelihood: -945.310 	 AIC: 1890.619

Random effects:

                 Name    Var    Std
group     (Intercept)  2.247  1.499
Residual               6.797  2.607

No random effect correlations specified

Fixed effects:

             Estimate  2.5_ci  97.5_ci     SE       DF  T-stat  P-val  Sig
(Intercept)     3.062   1.758    4.365  0.665  153.651   4.604  0.000  ***
treatment1      1.659   0.561    2.756  0.560   35.224   2.962  0.005   **
motivation      3.193   2.919    3.468  0.140  370.311  22.786  0.000  ***

==> revisions.txt <==
Overview of new structure: 
Intro (+ Background)
Related work
Usage scenario
Specifying conceptual model
- process
- language constructs
- eval: expressive coverage, validity
Representing conceptual model --> Graph IR (May not need separate section for this??)
- 
- Traversals (e.g., SMT?)
Interacting with conceptual model 
- Query
- disambiguation loops
- algorithms
Case studies
** more detail**
Threats to validity
Discussion 
Limitations + Future work
Conclusion


Paper: 
Ideas that research paper instantiates, how could port to another (**make mile post clear**)
Conceptually, model drafting could be bottom-up (additive) or backing-off (removing variables)
Annotations and guidance to Graph IR
Model fit not just script
Disambiguation loops
Expressive coverage -- minimal info to get model want
Minimality argument
Candidate plan for targeting to CHI 2022
UIST: writing and clarity -- highlight/emphasize what is already there
Enables now, could enable in the future


Why interactions are not specified at the initial conceptual specification --> interaction effects add new variables/nodes but the others do not add new nodes, just new edges


Why not use d-separation and other causal DAG rules in order to infer/recommend linear model structures? 
Related from above: Why is it necessary to ask user what is most important to them, etc?
Answer: 
- We include association
- Even if we can predict that the parameter estimate is not stat significant/close to 0, user might still find valuable in donain theory purposes to include (to show that covariate is controlled for, for example)


Discussion: 
- We could imagine extending to Bayesian, other linear models....
- This was for the purpose of authoring linear models

==> supp/README.txt <==
The  main supplemental file is tisane-supp.pdf.

==> supp/usage_scenario_results.txt <==
No centering:
Without group:
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      383
Model Family:                Gaussian   Df Model:                            2
Link Function:               identity   Scale:                          8.7042
Method:                          IRLS   Log-Likelihood:                -963.82
Date:                Fri, 17 Dec 2021   Deviance:                       3333.7
Time:                        08:50:58   Pearson chi2:                 3.33e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
==================================================================================
                     coef    std err          z      P>|z|      [0.025      0.975]
----------------------------------------------------------------------------------
Intercept          2.3182      0.589      3.936      0.000       1.164       3.473
treatment[T.1]     1.6751      0.309      5.419      0.000       1.069       2.281
motivation         3.3840      0.149     22.758      0.000       3.093       3.675
==================================================================================
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      382
Model Family:                Gaussian   Df Model:                            3
Link Function:               identity   Scale:                          8.2267
Method:                          IRLS   Log-Likelihood:                -952.42
Date:                Fri, 17 Dec 2021   Deviance:                       3142.6
Time:                        08:50:58   Pearson chi2:                 3.14e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
=============================================================================================
                                coef    std err          z      P>|z|      [0.025      0.975]
---------------------------------------------------------------------------------------------
Intercept                     5.6390      0.896      6.295      0.000       3.883       7.395
treatment[T.1]               -3.4147      1.098     -3.110      0.002      -5.567      -1.263
motivation                    2.4688      0.239     10.344      0.000       2.001       2.937
treatment[T.1]:motivation     1.4457      0.300      4.820      0.000       0.858       2.034
=============================================================================================

With group:
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      345
Model Family:                Gaussian   Df Model:                           40
Link Function:               identity   Scale:                          6.7717
Method:                          IRLS   Log-Likelihood:                -895.20
Date:                Fri, 17 Dec 2021   Deviance:                       2336.2
Time:                        08:50:58   Pearson chi2:                 2.34e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
==================================================================================
                     coef    std err          z      P>|z|      [0.025      0.975]
----------------------------------------------------------------------------------
Intercept          3.3020      1.019      3.239      0.001       1.304       5.300
treatment[T.1]     1.6284      0.817      1.994      0.046       0.028       3.229
group[T.10]       -0.5696      1.174     -0.485      0.628      -2.871       1.732
group[T.11]        3.2632      1.346      2.424      0.015       0.625       5.901
group[T.12]        0.3423      1.294      0.265      0.791      -2.194       2.878
group[T.13]        1.6580      1.238      1.339      0.181      -0.769       4.085
group[T.14]        0.9220      1.064      0.866      0.386      -1.164       3.008
group[T.15]       -0.1877      1.140     -0.165      0.869      -2.422       2.046
group[T.16]       -2.0701      1.346     -1.538      0.124      -4.708       0.568
group[T.17]        3.0606      0.776      3.943      0.000       1.539       4.582
group[T.18]       -1.4459      0.961     -1.505      0.132      -3.329       0.437
group[T.19]       -1.2092      0.717     -1.687      0.092      -2.614       0.196
group[T.2]         2.4459      1.196      2.045      0.041       0.102       4.790
group[T.20]        5.6873      0.971      5.859      0.000       3.785       7.590
group[T.21]       -0.6758      1.143     -0.591      0.554      -2.916       1.564
group[T.22]       -1.3388      0.851     -1.574      0.115      -3.006       0.328
group[T.23]       -1.0450      0.852     -1.226      0.220      -2.715       0.625
group[T.24]        0.1904      0.851      0.224      0.823      -1.478       1.859
group[T.25]       -0.4335      0.809     -0.536      0.592      -2.019       1.152
group[T.26]        0.3674      0.852      0.431      0.666      -1.302       2.037
group[T.27]       -0.1194      0.744     -0.160      0.872      -1.578       1.339
group[T.28]        1.3608      1.035      1.315      0.188      -0.667       3.389
group[T.29]        0.3806      1.036      0.367      0.713      -1.650       2.411
group[T.3]        -0.2170      1.168     -0.186      0.853      -2.506       2.072
group[T.30]       -1.1573      1.130     -1.024      0.306      -3.373       1.058
group[T.31]        0.0317      0.744      0.043      0.966      -1.427       1.490
group[T.32]       -1.2982      0.702     -1.848      0.065      -2.675       0.078
group[T.33]        2.0209      0.851      2.375      0.018       0.353       3.689
group[T.34]        0.4088      0.773      0.529      0.597      -1.107       1.924
group[T.35]        1.3071      0.773      1.691      0.091      -0.208       2.822
group[T.36]       -2.0343      0.690     -2.947      0.003      -3.387      -0.681
group[T.37]       -0.6348      0.694     -0.915      0.360      -1.994       0.725
group[T.38]        2.0077      1.034      1.941      0.052      -0.019       4.035
group[T.39]       -3.3666      0.907     -3.712      0.000      -5.144      -1.589
group[T.4]        -2.3720      1.294     -1.833      0.067      -4.908       0.164
group[T.40]       -0.4360      0.715     -0.610      0.542      -1.837       0.965
group[T.5]         1.6163      1.348      1.199      0.230      -1.025       4.257
group[T.6]         0.5978      1.079      0.554      0.579      -1.516       2.712
group[T.7]        -0.2884      1.082     -0.267      0.790      -2.409       1.832
group[T.8]        -2.1399      1.137     -1.881      0.060      -4.369       0.089
group[T.9]        -2.1534      1.117     -1.928      0.054      -4.342       0.036
motivation         3.1186      0.143     21.765      0.000       2.838       3.399
==================================================================================
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      344
Model Family:                Gaussian   Df Model:                           41
Link Function:               identity   Scale:                          6.3773
Method:                          IRLS   Log-Likelihood:                -883.06
Date:                Fri, 17 Dec 2021   Deviance:                       2193.8
Time:                        08:50:58   Pearson chi2:                 2.19e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
=============================================================================================
                                coef    std err          z      P>|z|      [0.025      0.975]
---------------------------------------------------------------------------------------------
Intercept                     6.7564      1.230      5.493      0.000       4.346       9.167
treatment[T.1]               -3.3941      1.326     -2.560      0.010      -5.992      -0.796
group[T.10]                  -1.4743      1.156     -1.276      0.202      -3.739       0.791
group[T.11]                   2.8246      1.309      2.157      0.031       0.258       5.391
group[T.12]                  -0.6447      1.273     -0.506      0.613      -3.139       1.850
group[T.13]                   1.0823      1.208      0.896      0.370      -1.285       3.450
group[T.14]                   0.5382      1.036      0.519      0.603      -1.493       2.569
group[T.15]                  -0.6513      1.111     -0.586      0.558      -2.828       1.525
group[T.16]                  -2.5088      1.309     -1.916      0.055      -5.075       0.058
group[T.17]                   2.5759      0.760      3.388      0.001       1.086       4.066
group[T.18]                  -1.5283      0.932     -1.639      0.101      -3.356       0.299
group[T.19]                  -1.2166      0.696     -1.749      0.080      -2.580       0.147
group[T.2]                    2.2814      1.161      1.965      0.049       0.006       4.557
group[T.20]                   4.9298      0.955      5.159      0.000       3.057       6.802
group[T.21]                  -1.5234      1.123     -1.356      0.175      -3.725       0.678
group[T.22]                  -1.5796      0.827     -1.910      0.056      -3.200       0.041
group[T.23]                  -1.4608      0.832     -1.757      0.079      -3.091       0.169
group[T.24]                  -0.1671      0.830     -0.201      0.840      -1.793       1.459
group[T.25]                  -0.6510      0.786     -0.828      0.408      -2.192       0.890
group[T.26]                   0.3017      0.827      0.365      0.715      -1.318       1.922
group[T.27]                  -0.1268      0.722     -0.176      0.861      -1.542       1.289
group[T.28]                   1.2659      1.004      1.260      0.208      -0.703       3.234
group[T.29]                   0.3732      1.005      0.371      0.710      -1.597       2.343
group[T.3]                   -0.7927      1.140     -0.695      0.487      -3.027       1.442
group[T.30]                  -1.4797      1.099     -1.346      0.178      -3.634       0.675
group[T.31]                  -0.4133      0.728     -0.567      0.570      -1.841       1.014
group[T.32]                  -1.0431      0.684     -1.525      0.127      -2.383       0.297
group[T.33]                   1.8968      0.826      2.296      0.022       0.277       3.516
group[T.34]                   0.2582      0.751      0.344      0.731      -1.214       1.730
group[T.35]                   1.1088      0.751      1.476      0.140      -0.364       2.581
group[T.36]                  -2.1917      0.671     -3.268      0.001      -3.506      -0.877
group[T.37]                  -0.6046      0.673     -0.898      0.369      -1.924       0.715
group[T.38]                   1.8253      1.004      1.817      0.069      -0.143       3.794
group[T.39]                  -3.1771      0.881     -3.606      0.000      -4.904      -1.450
group[T.4]                   -3.3590      1.273     -2.639      0.008      -5.854      -0.864
group[T.40]                  -0.7665      0.697     -1.099      0.272      -2.133       0.600
group[T.5]                    1.0406      1.313      0.792      0.428      -1.534       3.615
group[T.6]                    0.3158      1.048      0.301      0.763      -1.739       2.371
group[T.7]                   -0.8642      1.057     -0.817      0.414      -2.936       1.208
group[T.8]                   -2.3044      1.104     -2.087      0.037      -4.469      -0.140
group[T.9]                   -2.5921      1.088     -2.383      0.017      -4.724      -0.460
motivation                    2.2961      0.223     10.308      0.000       1.860       2.733
treatment[T.1]:motivation     1.3476      0.285      4.726      0.000       0.789       1.906
=============================================================================================

Tisane:
Formula: pounds_lost~treatment+motivation+(1|group)

Family: gaussian	 Inference: parametric

Number of observations: 386	 Groups: {'group': 40.0}

Log-likelihood: -945.310 	 AIC: 1890.619

Random effects:

                 Name    Var    Std
group     (Intercept)  2.247  1.499
Residual               6.797  2.607

No random effect correlations specified

Fixed effects:

             Estimate  2.5_ci  97.5_ci     SE       DF  T-stat  P-val  Sig
(Intercept)     3.062   1.758    4.365  0.665  153.651   4.604  0.000  ***
treatment1      1.659   0.561    2.756  0.560   35.224   2.962  0.005   **
motivation      3.193   2.919    3.468  0.140  370.311  22.786  0.000  ***
Formula: pounds_lost~treatment+motivation+treatment*motivation+(1|group)

Family: gaussian	 Inference: parametric

Number of observations: 386	 Groups: {'group': 40.0}

Log-likelihood: -933.969 	 AIC: 1867.937

Random effects:

                 Name    Var    Std
group     (Intercept)  2.158  1.469
Residual               6.402  2.530

No random effect correlations specified

Fixed effects:

                       Estimate  2.5_ci  97.5_ci     SE       DF  T-stat  P-val  Sig
(Intercept)               6.118   4.358    7.878  0.898  305.432   6.813  0.000  ***
treatment1               -3.167  -5.373   -0.960  1.126  285.383  -2.813  0.005   **
motivation                2.345   1.915    2.776  0.220  360.872  10.669  0.000  ***
treatment1:motivation     1.373   0.824    1.921  0.280  366.100   4.905  0.000  ***

Center only motivation:
Without group:
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      383
Model Family:                Gaussian   Df Model:                            2
Link Function:               identity   Scale:                          8.7042
Method:                          IRLS   Log-Likelihood:                -963.82
Date:                Fri, 17 Dec 2021   Deviance:                       3333.7
Time:                        08:50:58   Pearson chi2:                 3.33e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
=======================================================================================
                          coef    std err          z      P>|z|      [0.025      0.975]
---------------------------------------------------------------------------------------
Intercept              14.0045      0.238     58.932      0.000      13.539      14.470
treatment[T.1]          1.6751      0.309      5.419      0.000       1.069       2.281
motivation_centered     3.3840      0.149     22.758      0.000       3.093       3.675
=======================================================================================
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      382
Model Family:                Gaussian   Df Model:                            3
Link Function:               identity   Scale:                          8.2267
Method:                          IRLS   Log-Likelihood:                -952.42
Date:                Fri, 17 Dec 2021   Deviance:                       3142.6
Time:                        08:50:58   Pearson chi2:                 3.14e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
======================================================================================================
                                         coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                             14.1645      0.233     60.688      0.000      13.707      14.622
treatment[T.1]                         1.5779      0.301      5.239      0.000       0.988       2.168
motivation_centered                    2.4688      0.239     10.344      0.000       2.001       2.937
treatment[T.1]:motivation_centered     1.4457      0.300      4.820      0.000       0.858       2.034
======================================================================================================

With group:
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      345
Model Family:                Gaussian   Df Model:                           40
Link Function:               identity   Scale:                          6.7717
Method:                          IRLS   Log-Likelihood:                -895.20
Date:                Fri, 17 Dec 2021   Deviance:                       2336.2
Time:                        08:50:58   Pearson chi2:                 2.34e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
=======================================================================================
                          coef    std err          z      P>|z|      [0.025      0.975]
---------------------------------------------------------------------------------------
Intercept              14.0716      0.830     16.957      0.000      12.445      15.698
treatment[T.1]          1.6284      0.817      1.994      0.046       0.028       3.229
group[T.10]            -0.5696      1.174     -0.485      0.628      -2.871       1.732
group[T.11]             3.2632      1.346      2.424      0.015       0.625       5.901
group[T.12]             0.3423      1.294      0.265      0.791      -2.194       2.878
group[T.13]             1.6580      1.238      1.339      0.181      -0.769       4.085
group[T.14]             0.9220      1.064      0.866      0.386      -1.164       3.008
group[T.15]            -0.1877      1.140     -0.165      0.869      -2.422       2.046
group[T.16]            -2.0701      1.346     -1.538      0.124      -4.708       0.568
group[T.17]             3.0606      0.776      3.943      0.000       1.539       4.582
group[T.18]            -1.4459      0.961     -1.505      0.132      -3.329       0.437
group[T.19]            -1.2092      0.717     -1.687      0.092      -2.614       0.196
group[T.2]              2.4459      1.196      2.045      0.041       0.102       4.790
group[T.20]             5.6873      0.971      5.859      0.000       3.785       7.590
group[T.21]            -0.6758      1.143     -0.591      0.554      -2.916       1.564
group[T.22]            -1.3388      0.851     -1.574      0.115      -3.006       0.328
group[T.23]            -1.0450      0.852     -1.226      0.220      -2.715       0.625
group[T.24]             0.1904      0.851      0.224      0.823      -1.478       1.859
group[T.25]            -0.4335      0.809     -0.536      0.592      -2.019       1.152
group[T.26]             0.3674      0.852      0.431      0.666      -1.302       2.037
group[T.27]            -0.1194      0.744     -0.160      0.872      -1.578       1.339
group[T.28]             1.3608      1.035      1.315      0.188      -0.667       3.389
group[T.29]             0.3806      1.036      0.367      0.713      -1.650       2.411
group[T.3]             -0.2170      1.168     -0.186      0.853      -2.506       2.072
group[T.30]            -1.1573      1.130     -1.024      0.306      -3.373       1.058
group[T.31]             0.0317      0.744      0.043      0.966      -1.427       1.490
group[T.32]            -1.2982      0.702     -1.848      0.065      -2.675       0.078
group[T.33]             2.0209      0.851      2.375      0.018       0.353       3.689
group[T.34]             0.4088      0.773      0.529      0.597      -1.107       1.924
group[T.35]             1.3071      0.773      1.691      0.091      -0.208       2.822
group[T.36]            -2.0343      0.690     -2.947      0.003      -3.387      -0.681
group[T.37]            -0.6348      0.694     -0.915      0.360      -1.994       0.725
group[T.38]             2.0077      1.034      1.941      0.052      -0.019       4.035
group[T.39]            -3.3666      0.907     -3.712      0.000      -5.144      -1.589
group[T.4]             -2.3720      1.294     -1.833      0.067      -4.908       0.164
group[T.40]            -0.4360      0.715     -0.610      0.542      -1.837       0.965
group[T.5]              1.6163      1.348      1.199      0.230      -1.025       4.257
group[T.6]              0.5978      1.079      0.554      0.579      -1.516       2.712
group[T.7]             -0.2884      1.082     -0.267      0.790      -2.409       1.832
group[T.8]             -2.1399      1.137     -1.881      0.060      -4.369       0.089
group[T.9]             -2.1534      1.117     -1.928      0.054      -4.342       0.036
motivation_centered     3.1186      0.143     21.765      0.000       2.838       3.399
=======================================================================================
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      344
Model Family:                Gaussian   Df Model:                           41
Link Function:               identity   Scale:                          6.3773
Method:                          IRLS   Log-Likelihood:                -883.06
Date:                Fri, 17 Dec 2021   Deviance:                       2193.8
Time:                        08:50:58   Pearson chi2:                 2.19e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
======================================================================================================
                                         coef    std err          z      P>|z|      [0.025      0.975]
------------------------------------------------------------------------------------------------------
Intercept                             14.6857      0.816     18.003      0.000      13.087      16.284
treatment[T.1]                         1.0736      0.801      1.340      0.180      -0.496       2.644
group[T.10]                           -1.4743      1.156     -1.276      0.202      -3.739       0.791
group[T.11]                            2.8246      1.309      2.157      0.031       0.258       5.391
group[T.12]                           -0.6447      1.273     -0.506      0.613      -3.139       1.850
group[T.13]                            1.0823      1.208      0.896      0.370      -1.285       3.450
group[T.14]                            0.5382      1.036      0.519      0.603      -1.493       2.569
group[T.15]                           -0.6513      1.111     -0.586      0.558      -2.828       1.525
group[T.16]                           -2.5088      1.309     -1.916      0.055      -5.075       0.058
group[T.17]                            2.7620      0.756      3.654      0.000       1.280       4.244
group[T.18]                           -1.3421      0.932     -1.439      0.150      -3.170       0.485
group[T.19]                           -1.0304      0.697     -1.479      0.139      -2.396       0.335
group[T.2]                             2.2814      1.161      1.965      0.049       0.006       4.557
group[T.20]                            5.1159      0.950      5.387      0.000       3.255       6.977
group[T.21]                           -1.3373      1.118     -1.196      0.232      -3.528       0.853
group[T.22]                           -1.3934      0.825     -1.688      0.091      -3.011       0.224
group[T.23]                           -1.2747      0.828     -1.539      0.124      -2.898       0.349
group[T.24]                            0.0191      0.827      0.023      0.982      -1.602       1.640
group[T.25]                           -0.4648      0.785     -0.592      0.554      -2.003       1.074
group[T.26]                            0.4878      0.827      0.590      0.555      -1.133       2.108
group[T.27]                            0.0593      0.723      0.082      0.935      -1.358       1.477
group[T.28]                            1.4521      1.004      1.446      0.148      -0.516       3.421
group[T.29]                            0.5593      1.006      0.556      0.578      -1.412       2.531
group[T.3]                            -0.7927      1.140     -0.695      0.487      -3.027       1.442
group[T.30]                           -1.2936      1.097     -1.179      0.238      -3.444       0.857
group[T.31]                           -0.2271      0.724     -0.314      0.754      -1.647       1.192
group[T.32]                           -0.8569      0.688     -1.245      0.213      -2.205       0.492
group[T.33]                            2.0830      0.826      2.522      0.012       0.464       3.702
group[T.34]                            0.4444      0.750      0.592      0.554      -1.026       1.915
group[T.35]                            1.2950      0.750      1.726      0.084      -0.175       2.765
group[T.36]                           -2.0055      0.670     -2.994      0.003      -3.319      -0.693
group[T.37]                           -0.4185      0.675     -0.620      0.535      -1.741       0.904
group[T.38]                            2.0114      1.004      2.004      0.045       0.044       3.979
group[T.39]                           -2.9909      0.884     -3.384      0.001      -4.723      -1.259
group[T.4]                            -3.3590      1.273     -2.639      0.008      -5.854      -0.864
group[T.40]                           -0.5804      0.695     -0.836      0.403      -1.942       0.781
group[T.5]                             1.0406      1.313      0.792      0.428      -1.534       3.615
group[T.6]                             0.3158      1.048      0.301      0.763      -1.739       2.371
group[T.7]                            -0.8642      1.057     -0.817      0.414      -2.936       1.208
group[T.8]                            -2.3044      1.104     -2.087      0.037      -4.469      -0.140
group[T.9]                            -2.5921      1.088     -2.383      0.017      -4.724      -0.460
motivation_centered                    2.2961      0.223     10.308      0.000       1.860       2.733
treatment[T.1]:motivation_centered     1.3476      0.285      4.726      0.000       0.789       1.906
======================================================================================================

Tisane:
Formula: pounds_lost~treatment+motivation_centered+(1|group)

Family: gaussian	 Inference: parametric

Number of observations: 386	 Groups: {'group': 40.0}

Log-likelihood: -945.310 	 AIC: 1890.619

Random effects:

                 Name    Var    Std
group     (Intercept)  2.247  1.499
Residual               6.797  2.607

No random effect correlations specified

Fixed effects:

                     Estimate  2.5_ci  97.5_ci     SE       DF  T-stat  P-val  Sig
(Intercept)            14.090  13.241   14.939  0.433   34.996  32.538  0.000  ***
treatment1              1.659   0.561    2.756  0.560   35.224   2.962  0.005   **
motivation_centered     3.193   2.919    3.468  0.140  370.311  22.786  0.000  ***
Formula: pounds_lost~treatment+motivation_centered+treatment*motivation_centered+(1|group)

Family: gaussian	 Inference: parametric

Number of observations: 386	 Groups: {'group': 40.0}

Log-likelihood: -933.969 	 AIC: 1867.937

Random effects:

                 Name    Var    Std
group     (Intercept)  2.158  1.469
Residual               6.402  2.530

No random effect correlations specified

Fixed effects:

                                Estimate  2.5_ci  97.5_ci     SE       DF  T-stat  P-val  Sig
(Intercept)                       14.218  13.387   15.049  0.424   35.175  33.519  0.000  ***
treatment1                         1.574   0.501    2.648  0.548   35.180   2.874  0.007   **
motivation_centered                2.345   1.915    2.776  0.220  360.872  10.669  0.000  ***
treatment1:motivation_centered     1.373   0.824    1.921  0.280  366.100   4.905  0.000  ***

Center both motivation, treatment:
Without group:
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      383
Model Family:                Gaussian   Df Model:                            2
Link Function:               identity   Scale:                          8.7042
Method:                          IRLS   Log-Likelihood:                -963.82
Date:                Fri, 17 Dec 2021   Deviance:                       3333.7
Time:                        08:50:58   Pearson chi2:                 3.33e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
=======================================================================================
                          coef    std err          z      P>|z|      [0.025      0.975]
---------------------------------------------------------------------------------------
Intercept              15.0026      0.150     99.907      0.000      14.708      15.297
treatment_centered      1.6751      0.309      5.419      0.000       1.069       2.281
motivation_centered     3.3840      0.149     22.758      0.000       3.093       3.675
=======================================================================================
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      382
Model Family:                Gaussian   Df Model:                            3
Link Function:               identity   Scale:                          8.2267
Method:                          IRLS   Log-Likelihood:                -952.42
Date:                Fri, 17 Dec 2021   Deviance:                       3142.6
Time:                        08:50:58   Pearson chi2:                 3.14e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
==========================================================================================================
                                             coef    std err          z      P>|z|      [0.025      0.975]
----------------------------------------------------------------------------------------------------------
Intercept                                 15.1047      0.148    102.392      0.000      14.816      15.394
treatment_centered                         1.5779      0.301      5.239      0.000       0.988       2.168
motivation_centered                        3.3302      0.145     22.968      0.000       3.046       3.614
treatment_centered:motivation_centered     1.4457      0.300      4.820      0.000       0.858       2.034
==========================================================================================================

With group:
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      345
Model Family:                Gaussian   Df Model:                           40
Link Function:               identity   Scale:                          6.7932
Method:                          IRLS   Log-Likelihood:                -895.20
Date:                Fri, 17 Dec 2021   Deviance:                       2336.2
Time:                        08:50:58   Pearson chi2:                 2.34e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
=======================================================================================
                          coef    std err          z      P>|z|      [0.025      0.975]
---------------------------------------------------------------------------------------
Intercept              14.8312      0.365     40.676      0.000      14.117      15.546
group[T.10]            -0.5696      1.176     -0.484      0.628      -2.875       1.736
group[T.11]             3.2632      1.348      2.421      0.015       0.621       5.905
group[T.12]             0.3423      1.296      0.264      0.792      -2.198       2.882
group[T.13]             1.6580      1.240      1.337      0.181      -0.773       4.089
group[T.14]             0.9220      1.066      0.865      0.387      -1.168       3.012
group[T.15]            -0.1877      1.142     -0.164      0.869      -2.425       2.050
group[T.16]            -2.0701      1.348     -1.536      0.125      -4.712       0.572
group[T.17]             3.4141      0.777      4.393      0.000       1.891       4.937
group[T.18]            -1.0924      0.962     -1.136      0.256      -2.978       0.793
group[T.19]            -0.8557      0.717     -1.193      0.233      -2.262       0.550
group[T.2]              2.4459      1.198      2.042      0.041       0.098       4.794
group[T.20]             6.0408      0.972      6.214      0.000       4.135       7.946
group[T.21]            -0.3224      1.145     -0.282      0.778      -2.566       1.921
group[T.22]            -0.9853      0.852     -1.157      0.247      -2.654       0.684
group[T.23]            -0.6915      0.853     -0.810      0.418      -2.364       0.981
group[T.24]             0.5439      0.852      0.638      0.523      -1.127       2.214
group[T.25]            -0.0801      0.810     -0.099      0.921      -1.667       1.507
group[T.26]             0.7209      0.853      0.845      0.398      -0.950       2.392
group[T.27]             0.2340      0.745      0.314      0.753      -1.226       1.694
group[T.28]             1.7143      1.036      1.654      0.098      -0.317       3.745
group[T.29]             0.7340      1.037      0.708      0.479      -1.299       2.767
group[T.3]             -0.2170      1.170     -0.185      0.853      -2.510       2.076
group[T.30]            -0.8038      1.132     -0.710      0.478      -3.023       1.416
group[T.31]             0.3852      0.745      0.517      0.605      -1.075       1.845
group[T.32]            -0.9448      0.703     -1.344      0.179      -2.322       0.433
group[T.33]             2.3744      0.852      2.787      0.005       0.704       4.044
group[T.34]             0.7623      0.774      0.985      0.325      -0.755       2.279
group[T.35]             1.6606      0.774      2.146      0.032       0.144       3.177
group[T.36]            -1.6808      0.691     -2.433      0.015      -3.035      -0.327
group[T.37]            -0.2813      0.694     -0.405      0.685      -1.642       1.079
group[T.38]             2.3612      1.036      2.280      0.023       0.331       4.391
group[T.39]            -3.0132      0.908     -3.318      0.001      -4.793      -1.233
group[T.4]             -2.3720      1.296     -1.830      0.067      -4.912       0.168
group[T.40]            -0.0825      0.716     -0.115      0.908      -1.485       1.320
group[T.5]              1.6163      1.350      1.198      0.231      -1.029       4.262
group[T.6]              0.5978      1.080      0.553      0.580      -1.519       2.715
group[T.7]             -0.2884      1.084     -0.266      0.790      -2.413       1.836
group[T.8]             -2.1399      1.139     -1.878      0.060      -4.373       0.093
group[T.9]             -2.1534      1.119     -1.925      0.054      -4.346       0.039
treatment_centered      1.2749      0.825      1.544      0.122      -0.343       2.893
motivation_centered     3.1186      0.144     21.730      0.000       2.837       3.400
=======================================================================================
                 Generalized Linear Model Regression Results                  
==============================================================================
Dep. Variable:            pounds_lost   No. Observations:                  386
Model:                            GLM   Df Residuals:                      344
Model Family:                Gaussian   Df Model:                           41
Link Function:               identity   Scale:                          6.4828
Method:                          IRLS   Log-Likelihood:                -883.06
Date:                Fri, 17 Dec 2021   Deviance:                       2193.8
Time:                        08:50:58   Pearson chi2:                 2.19e+03
No. Iterations:                     3                                         
Covariance Type:            nonrobust                                         
==========================================================================================================
                                             coef    std err          z      P>|z|      [0.025      0.975]
----------------------------------------------------------------------------------------------------------
Intercept                                 15.1108      0.361     41.841      0.000      14.403      15.819
group[T.10]                               -1.4743      1.165     -1.265      0.206      -3.758       0.809
group[T.11]                                2.8246      1.320      2.139      0.032       0.237       5.412
group[T.12]                               -0.6447      1.283     -0.502      0.615      -3.160       1.871
group[T.13]                                1.0823      1.218      0.889      0.374      -1.305       3.469
group[T.14]                                0.5382      1.045      0.515      0.606      -1.509       2.586
group[T.15]                               -0.6513      1.120     -0.582      0.561      -2.846       1.543
group[T.16]                               -2.5088      1.320     -1.900      0.057      -5.096       0.079
group[T.17]                                3.1222      0.762      4.099      0.000       1.629       4.615
group[T.18]                               -0.9820      0.940     -1.045      0.296      -2.824       0.860
group[T.19]                               -0.6703      0.702     -0.955      0.340      -2.046       0.706
group[T.2]                                 2.2814      1.171      1.949      0.051      -0.013       4.576
group[T.20]                                5.4761      0.957      5.720      0.000       3.600       7.352
group[T.21]                               -0.9771      1.127     -0.867      0.386      -3.186       1.232
group[T.22]                               -1.0333      0.832     -1.242      0.214      -2.664       0.597
group[T.23]                               -0.9145      0.835     -1.095      0.273      -2.551       0.722
group[T.24]                                0.3792      0.833      0.455      0.649      -1.254       2.013
group[T.25]                               -0.1047      0.791     -0.132      0.895      -1.655       1.446
group[T.26]                                0.8480      0.833      1.017      0.309      -0.785       2.481
group[T.27]                                0.4195      0.729      0.576      0.565      -1.009       1.848
group[T.28]                                1.8122      1.013      1.790      0.074      -0.173       3.797
group[T.29]                                0.9195      1.014      0.907      0.365      -1.068       2.907
group[T.3]                                -0.7927      1.149     -0.690      0.490      -3.046       1.460
group[T.30]                               -0.9334      1.106     -0.844      0.399      -3.102       1.235
group[T.31]                                0.1331      0.730      0.182      0.855      -1.297       1.563
group[T.32]                               -0.4967      0.693     -0.717      0.474      -1.855       0.862
group[T.33]                                2.4431      0.832      2.935      0.003       0.812       4.075
group[T.34]                                0.8045      0.756      1.064      0.287      -0.678       2.287
group[T.35]                                1.6551      0.756      2.189      0.029       0.173       3.137
group[T.36]                               -1.6454      0.675     -2.438      0.015      -2.968      -0.323
group[T.37]                               -0.0583      0.680     -0.086      0.932      -1.390       1.274
group[T.38]                                2.3716      1.012      2.344      0.019       0.388       4.355
group[T.39]                               -2.6308      0.891     -2.953      0.003      -4.377      -0.885
group[T.4]                                -3.3590      1.283     -2.617      0.009      -5.874      -0.844
group[T.40]                               -0.2202      0.700     -0.315      0.753      -1.592       1.151
group[T.5]                                 1.0406      1.324      0.786      0.432      -1.555       3.636
group[T.6]                                 0.3158      1.057      0.299      0.765      -1.756       2.388
group[T.7]                                -0.8642      1.066     -0.811      0.418      -2.953       1.225
group[T.8]                                -2.3044      1.113     -2.070      0.038      -4.487      -0.122
group[T.9]                                -2.5921      1.097     -2.363      0.018      -4.742      -0.442
treatment_centered                         0.7135      0.815      0.875      0.381      -0.884       2.311
motivation_centered                        3.0991      0.140     22.095      0.000       2.824       3.374
treatment_centered:motivation_centered     1.3476      0.287      4.688      0.000       0.784       1.911
==========================================================================================================

Tisane:
Formula: pounds_lost~treatment_centered+motivation_centered+(1|group)

Family: gaussian	 Inference: parametric

Number of observations: 386	 Groups: {'group': 40.0}

Log-likelihood: -945.310 	 AIC: 1890.619

Random effects:

                 Name    Var    Std
group     (Intercept)  2.247  1.499
Residual               6.797  2.607

No random effect correlations specified

Fixed effects:

                     Estimate  2.5_ci  97.5_ci     SE       DF  T-stat  P-val  Sig
(Intercept)            15.078  14.541   15.615  0.274   35.014  55.022  0.000  ***
treatment_centered      1.659   0.561    2.756  0.560   35.224   2.962  0.005   **
motivation_centered     3.193   2.919    3.468  0.140  370.311  22.786  0.000  ***
Formula: pounds_lost~treatment_centered+motivation_centered+treatment_centered*motivation_centered+(1|group)

Family: gaussian	 Inference: parametric

Number of observations: 386	 Groups: {'group': 40.0}

Log-likelihood: -933.969 	 AIC: 1867.937

Random effects:

                 Name    Var    Std
group     (Intercept)  2.158  1.469
Residual               6.402  2.530

No random effect correlations specified

Fixed effects:

                                        Estimate  2.5_ci  97.5_ci     SE       DF  T-stat  P-val  Sig
(Intercept)                               15.156  14.630   15.682  0.268   35.183  56.470  0.000  ***
treatment_centered                         1.574   0.501    2.648  0.548   35.180   2.874  0.007   **
motivation_centered                        3.163   2.897    3.430  0.136  368.468  23.229  0.000  ***
treatment_centered:motivation_centered     1.373   0.824    1.921  0.280  366.100   4.905  0.000  ***
